Finding 709 Defects in 258 Projects: An Experience Report on Applying CodeQL to Open-Source Embedded Software (Experience Paper) -- Extended Report

In this experience paper, we report on a large-scale empirical study of Static Application Security Testing (SAST) in Open-Source Embedded Software (EMBOSS) repositories. We collected a corpus of 258 of the most popular EMBOSS projects, and then measured their use of SAST tools via program analysis and a survey (N=25) of their developers. Advanced SAST tools are rarely used -- only 3% of projects go beyond trivial compiler analyses. Developers cited the perception of ineffectiveness and false positives as reasons for limited adoption. Motivated by this deficit, we applied the state-of-the-art (SOTA) CodeQL SAST tool and measured its ease of use and actual effectiveness. Across the 258 projects, CodeQL reported 709 true defects with a false positive rate of 34%. There were 535 (75%) likely security vulnerabilities, including in major projects maintained by Microsoft, Amazon, and the Apache Foundation. EMBOSS engineers have confirmed 376 (53%) of these defects, mainly by accepting our pull requests. Two CVEs were issued. Based on these results, we proposed pull requests to include our workflows as part of EMBOSS Continuous Integration (CI) pipelines, 37 (71% of active repositories) of these are already merged. In summary, we urge EMBOSS engineers to adopt the current generation of SAST tools, which offer low false positive rates and are effective at finding security-relevant defects.

==> data/bug-severity-cdf.dat <==
score      cdf         ccdf
0.18027    0.041121    0.958879
0.22138    0.042991    0.957009
0.25433    0.059813    0.940187
0.27130    0.065421    0.934579
0.28421    0.082243    0.917757
0.28743    0.099065    0.900935
0.29547    0.100935    0.899065
0.29924    0.115888    0.884112
0.30862    0.121495    0.878505
0.32306    0.125234    0.874766
0.33404    0.128972    0.871028
0.34035    0.130841    0.869159
0.34084    0.164486    0.835514
0.34711    0.173832    0.826168
0.35005    0.201869    0.798131
0.35783    0.216822    0.783178
0.36172    0.229907    0.770093
0.36367    0.235514    0.764486
0.36468    0.241121    0.758879
0.36661    0.242991    0.757009
0.38170    0.244860    0.755140
0.38464    0.248598    0.751402
0.39555    0.250467    0.749533
0.40448    0.252336    0.747664
0.41178    0.267290    0.732710
0.41265    0.271028    0.728972
0.41538    0.272897    0.727103
0.41685    0.276636    0.723364
0.41958    0.278505    0.721495
0.42844    0.282243    0.717757
0.43040    0.285981    0.714019
0.43104    0.334579    0.665421
0.43460    0.345794    0.654206
0.43846    0.358879    0.641121
0.44323    0.366355    0.633645
0.44819    0.373832    0.626168
0.44984    0.424299    0.575701
0.45726    0.433645    0.566355
0.46104    0.442991    0.557009
0.46251    0.446729    0.553271
0.46902    0.457944    0.542056
0.47442    0.476636    0.523364
0.48190    0.478505    0.521495
0.48415    0.485981    0.514019
0.48418    0.489720    0.510280
0.48845    0.497196    0.502804
0.49834    0.500935    0.499065
0.49840    0.504673    0.495327
0.50481    0.527103    0.472897
0.50956    0.534579    0.465421
0.52135    0.536449    0.463551
0.52284    0.543925    0.456075
0.52295    0.547664    0.452336
0.53465    0.549533    0.450467
0.53920    0.553271    0.446729
0.54266    0.555140    0.444860
0.55655    0.557009    0.442991
0.55953    0.558879    0.441121
0.57583    0.581308    0.418692
0.58231    0.600000    0.400000
0.58900    0.605607    0.394393
0.59973    0.618692    0.381308
0.60193    0.620561    0.379439
0.60808    0.628037    0.371963
0.61611    0.629907    0.370093
0.62456    0.642991    0.357009
0.63554    0.672897    0.327103
0.63600    0.680374    0.319626
0.64191    0.685981    0.314019
0.64993    0.689720    0.310280
0.67312    0.695327    0.304673
0.67370    0.714019    0.285981
0.67376    0.758879    0.241121
0.68570    0.768224    0.231776
0.69467    0.813084    0.186916
0.69994    0.874766    0.125234
0.70485    0.876636    0.123364
0.71440    0.882243    0.117757
0.72061    0.887850    0.112150
0.72205    0.928972    0.071028
0.72662    0.945794    0.054206
0.73345    0.966355    0.033645
0.74382    0.994393    0.005607
0.75714    0.998131    0.001869
0.81395    1.000000    0.000000


==> data/bugs-per-type.dat <==
bugs rule perc
135 cpp/inconsistent-null-check        135\ (25\%)
70  cpp/missing-check-scanf            70\ (13\%)
49  cpp/uncontrolled-allocation-size   49\ (9\%)
47  cpp/unbounded-write                47\ (9\%)
41  cpp/wrong-type-format-argument     41\ (8\%)
32  cpp/uninitialized-local            32\ (6\%)
21  cpp/offset-use-before-range-check  21\ (4\%)
17  cpp/overflowing-snprintf           17\ (3\%)
15  cpp/incorrect-allocation-error-handling 15\ (3\%)
14  cpp/toctou-race-condition               14\ (3\%)

==> data/bugspercategory.dat <==
embosstype    ss  nss 
HAL(5)    39	3
DD(4)    13	    1
NET(20)    99	17
DAL(3)     12    13
FS(1)      8     0
PAR(3)      3       4
LS(15)      54      17
UI(7)       57      4
APP(12)     72      32
OS(16)      136     67
MML(1)      6       0
GPL(6)      9       11
OT(4)       27      5


==> data/fp-num-per-repo-cdf.dat <==
fp  cdf
0	0.34375
1	0.53125
2	0.604166667
3	0.708333333
4	0.75
5	0.78125
6	0.8125
7	0.833333333
8	0.875
9	0.875
10	0.895833333
11	0.895833333
12	0.895833333
13	0.895833333
14	0.895833333
15	0.90625
16	0.927083333
17	0.9375
18	0.9375
19	0.9375
20	0.9375
21	0.9375
22	0.9375
23	0.947916667
24	0.947916667
25	0.947916667
26	0.947916667
27	0.947916667
28	0.947916667
29	0.947916667
30	0.947916667
31	0.947916667
32	0.947916667
33	0.947916667
34	0.947916667
35	0.947916667
36	0.947916667
37	0.958333333
38	0.958333333
39	0.958333333
40	0.96875
41	0.96875
42	0.96875
43	0.96875
44	0.979166667
45	0.979166667
46	0.979166667
47	0.979166667
48	0.979166667
49	0.979166667
50	0.979166667
51	0.979166667
52	0.979166667
53	0.979166667
54	0.979166667
55	0.979166667
56	0.979166667
57	0.979166667
58	0.979166667
59	0.979166667
60	0.979166667
61	0.979166667
62	0.979166667
63	0.979166667
64	0.979166667
65	0.979166667
66	0.979166667
67	0.979166667
68	0.979166667
69	0.979166667
70	0.979166667
71	0.979166667
72	0.979166667
73	0.979166667
74	0.979166667
75	0.989583333
76	0.989583333
77	0.989583333
78	1


==> data/fp-perc-per-repo-cdf.dat <==
fp cdf
0	0.34375
0.025	0.34375
0.05	0.354166667
0.075	0.375
0.1	0.416666667
0.125	0.46875
0.15	0.489583333
0.175	0.541666667
0.2	0.552083333
0.225	0.5625
0.25	0.614583333
0.275	0.635416667
0.3	0.6875
0.325	0.697916667
0.35	0.71875
0.375	0.71875
0.4	0.75
0.425	0.760416667
0.45	0.760416667
0.475	0.770833333
0.5	0.78125
0.525	0.791666667
0.55	0.791666667
0.575	0.8125
0.6	0.822916667
0.625	0.833333333
0.65	0.84375
0.675	0.84375
0.7	0.854166667
0.725	0.864583333
0.75	0.885416667
0.775	0.885416667
0.8	0.885416667
0.825	0.885416667
0.85	0.895833333
0.875	0.895833333
0.9	0.895833333
0.925	0.895833333
0.95	0.90625
0.975	0.90625
1	1

==> data/non-sec-bugs-per-type.dat <==
bugs rule perc
36 cpp/missing-return 36\ (21\%)
33 cpp/stack-address-escape 33\ (19\%)
24 cpp/constant-comparison 24\ (14\%)
18  cpp/implicit-function-declaration 18\ (10\%)
10  cpp/duplicate-include-guard 10\ (6\%)
9  cpp/virtual-call-in-constructor 9\ (5\%)
8  cpp/non-member-const-no-effect 8\ (5\%)
6  cpp/comparison-precedence 6\ (3\%)
5  cpp/nested-loops-with-same-variable 5\ (3\%)
5  cpp/unsigned-comparison-zero 5\ (3\%)


==> data/rule-tp-fp.dat <==
percent	fp
0	0.602739726
0.025	0.616438356
0.05	0.643835616
0.075	0.657534247
0.1	0.657534247
0.125	0.657534247
0.15	0.684931507
0.175	0.698630137
0.2	0.698630137
0.225	0.712328767
0.25	0.712328767
0.275	0.712328767
0.3	0.726027397
0.325	0.726027397
0.35	0.739726027
0.375	0.739726027
0.4	0.739726027
0.425	0.780821918
0.45	0.808219178
0.475	0.808219178
0.5	0.835616438
0.525	0.849315068
0.55	0.849315068
0.575	0.849315068
0.6	0.849315068
0.625	0.849315068
0.65	0.849315068
0.675	0.849315068
0.7	0.863013699
0.725	0.863013699
0.75	0.863013699
0.775	0.863013699
0.8	0.863013699
0.825	0.863013699
0.85	0.863013699
0.875	0.876712329
0.9	0.890410959
0.925	0.890410959
0.95	0.890410959
0.975	0.904109589
1	1


